Approaching Peak Ground Truth

Machine learning models are typically evaluated by computing similarity with reference annotations and trained by maximizing similarity with such. Especially in the biomedical domain, annotations are subjective and suffer from low inter- and intra-rater reliability. Since annotations only reflect one interpretation of the real world, this can lead to sub-optimal predictions even though the model achieves high similarity scores. Here, the theoretical concept of PGT is introduced. PGT marks the point beyond which an increase in similarity with the \emph{reference annotation} stops translating to better RWMP. Additionally, a quantitative technique to approximate PGT by computing inter- and intra-rater reliability is proposed. Finally, four categories of PGT-aware strategies to evaluate and improve model performance are reviewed.

==> head/abstract_plain.txt <==
Machine learning models are typically evaluated by computing similarity with reference annotations and trained by maximizing similarity with such.
Especially in the bio-medical domain, annotations are subjective and suffer from low inter- and intra-rater reliability.
Since annotations only reflect the annotation entity’s interpretation of the real world, this can lead to sub-optimal predictions even though the model achieves high similarity scores.
Here, the theoretical concept of Peak Ground Truth (PGT) is introduced.
PGT marks the point beyond which an increase in similarity with the reference annotation stops translating to better Real World Model Performance (RWMP).
Additionally, a quantitative technique to approximate PGT by computing inter- and intra-rater reliability is proposed.
Finally, three categories of PGT-aware strategies to evaluate and improve model performance are reviewed.
